Multi-Level Fine-Tuning: Closing Generalization Gaps in Approximation of Solution Maps under a Limited Budget for Training Data

In scientific machine learning, regression networks have been recently applied to approximate solution maps (e.g., potential-ground state map of Schr\"odinger equation). In this paper, we aim to reduce the generalization error without spending more time in generating training samples. However, to reduce the generalization error, the regression network needs to be fit on a large number of training samples (e.g., a collection of potential-ground state pairs). The training samples can be produced by running numerical solvers, which takes much time in many applications. In this paper, we aim to reduce the generalization error without spending more time in generating training samples. Inspired by few-shot learning techniques, we develop the Multi-Level Fine-Tuning algorithm by introducing levels of training: we first train the regression network on samples generated at the coarsest grid and then successively fine-tune the network on samples generated at finer grids. Within the same amount of time, numerical solvers generate more samples on coarse grids than on fine grids. We demonstrate a significant reduction of generalization error in numerical experiments on challenging problems with oscillations, discontinuities, or rough coefficients. Further analysis can be conducted in the Neural Tangent Kernel regime and we provide practical estimators to the generalization error. The number of training samples at different levels can be optimized for the smallest estimated generalization error under the constraint of budget for training data. The optimized distribution of budget over levels provides practical guidance with theoretical insight as in the celebrated Multi-Level Monte Carlo algorithm.

==> Schematics/Header.tikz <==
\tikzset{arrow/.style={>={Latex[length=6pt]}}}
\tikzset{wave/.style={decoration={snake,pre length=12pt,post length=6pt,amplitude=2pt,segment length=6pt}}}
\coordinate (f0) at (0.0, 0.0);
\coordinate (f1) at ($ (f0) + (18.0:4.0) $);
\coordinate (f2) at ($ (f1) + (6.0:2.0) $);
\coordinate (f3) at ($ (f2) + (-9.0:1.5) $);
\coordinate (f4) at ($ (f3) + (12.0:1.5) $);
\coordinate (fh1) at ($ (f0) + (6.0:3.9) $);
\coordinate (fh2) at ($ (fh1) + (-6.0:2.0) $);
\coordinate (fh3) at ($ (fh2) + (-12.0:1.5) $);
\coordinate (fh4) at ($ (fh3) + (3.0:1.5)$);

